Accretion and magnetism on young eccentric binaries: DQ Tau and AK Sco

The accretion and ejection of mass in pre-main sequence (PMS) stars are key processes in stellar evolution as they shape the stellar angular momentum transport necessary for the stars' stability. Magnetospheric accretion onto classical T Tauri stars and low-mass PMS stars has been widely studied in the single-star case. This process can not be directly transferred to PMS binary systems, as tidal and gravitation effects, and/or accretion from a circumbinary disc (with variable separation of the components in the case of eccentric orbits) are in place. This work examines the accretion process of two PMS eccentric binaries, DQ Tau and AK Sco, using high-resolution spectropolarimetric time series. We investigate how magnetospheric accretion can be applied to these systems by studying the accretion-related emission lines and the magnetic field of each system. We discover that both systems are showing signs of magnetospheric accretion, despite their slightly different configurations, and the weak magnetic field of AK Sco. Furthermore, the magnetic topology of DQ Tau A shows a change relative to the previous orbital cycle studied: previously dominated by the poloidal component, it is now dominated by the toroidal component. We also report an increase of the component's accretion and the absence of an accretion burst at the apastron, suggesting that the component's magnetic variation might be the cause of the inter-cycle variations of the system's accretion. We conclude on the presence of magnetospheric accretion for both systems, together with gravitational effects, especially for AK Sco, composed of more massive components.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
